Combined magnetic field evolution in neutron star cores and crusts: Ambipolar diffusion, Hall effect and Ohmic dissipation

Neutron star magnetic field evolution is mediated through the Hall effect and Ohmic dissipation in the crust while ambipolar diffusion is taking place in the core. These effects have been studied in detail in either part of the star, however, their combined, simultaneous evolution and interplay has not been explored in detail yet. Here, we present simulation results of the simultaneous evolution of the magnetic field in the core due to ambipolar diffusion and the crust due to Hall effect and Ohmic decay, under the assumption of axial symmetry. We find that a purely poloidal field generates a toroidal field in the crust, due to the Hall effect, that sinks into the core. A purely toroidal field remains toroidal and spreads into the core and the crust. Finally, for a mixed poloidal-toroidal field, the north-south symmetry is broken due to the Hall effect in the crust, however, ambipolar diffusion, tends to restore it. We examine the role of ambipolar diffusion to the magnetic field decay and we compare the rate of the conversion of magnetic field energy into heat, finding that it enhances the magnetic field decay in neutron stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
